Interpolating between Optimal Transport and MMD using Sinkhorn Divergences

Comparing probability distributions is a fundamental problem in data sciences. Simple norms and divergences such as the total variation and the relative entropy only compare densities in a point-wise manner and fail to capture the geometric nature of the problem. In sharp contrast, Maximum Mean Discrepancies (MMD) and Optimal Transport distances (OT) are two classes of distances between measures that take into account the geometry of the underlying space and metrize the convergence in law. This paper studies the Sinkhorn divergences, a family of geometric divergences that interpolates between MMD and OT. Relying on a new notion of geometric entropy, we provide theoretical guarantees for these divergences: positivity, convexity and metrization of the convergence in law. On the practical side, we detail a numerical scheme that enables the large scale application of these divergences for machine learning: on the GPU, gradients of the Sinkhorn loss can be computed for batches of a million samples.

==> sections/images/benchmark_LogSumExp.csv <==
Npoints GPU_1D pytorch_cpu pytorch_gpu
10.00000  0.00226   0.00027   0.00098  
20.00000  0.00238   0.00036   0.00096  
50.00000  0.00237   0.00080   0.00096  
100.00000 0.00248   0.00236   0.00097  
200.00000 0.00244   0.00802   0.00100  
500.00000 0.00256   0.02024   0.00103  
1000.00000 0.00258   0.07835   0.00102  
2000.00000 0.00280   0.35602   0.00104  
5000.00000 0.00403   2.22149   nan      
10000.00000 0.00806   8.66272   nan      
20000.00000 0.02297   42.39776  nan      
50000.00000 0.12727   nan       nan      
100000.00000 0.50063   nan       nan      
200000.00000 1.95267   nan       nan      
500000.00000 12.19387  nan       nan      
1000000.00000 49.42589  nan       nan      


==> sections/images/benchmark_energy_distance.csv <==
Npoints GPU_1D pytorch_cpu pytorch_gpu
10.00000  0.00812   0.00161   0.00533  
20.00000  0.00823   0.00185   0.00508  
50.00000  0.00818   0.00340   0.00504  
100.00000 0.00830   0.00790   0.00505  
200.00000 0.00822   0.02772   0.00511  
500.00000 0.00856   0.09205   0.01056  
1000.00000 0.00890   0.34892   0.03402  
2000.00000 0.00956   1.76649   0.13080  
5000.00000 0.01419   12.33537  nan      
10000.00000 0.02913   51.31838  nan      
20000.00000 0.08358   nan       nan      
50000.00000 0.46602   nan       nan      
100000.00000 1.82733   nan       nan      
200000.00000 7.17039   nan       nan      
500000.00000 50.74054  nan       nan      
1000000.00000 205.94797 nan       nan      


==> sections/images/benchmark_fidelities_GTX960M.csv <==
Npoints energy_distance hausdorff sinkhorn sinkhorn_nocv
10.00000  0.00817   0.021313   0.134607   0.118  
20.00000  0.00642   0.021287   0.132669   0.120  
50.00000  0.00630   0.021382   0.132669   0.121  
100.00000 0.00661   0.022161   0.135945   0.120  
200.00000 0.00694   0.022130   0.135365   0.123  
500.00000 0.00650   0.023632   0.138180   0.131  
1000.00000 0.00678   0.024594   0.143179   0.140  
2000.00000 0.00738   0.028406   0.158427   0.164  
5000.00000 0.01187   0.052452   0.217198   0.300  
10000.00000 0.02661   0.120877   0.405729   0.767  
20000.00000 0.08114   0.402538   1.151502   2.59  
50000.00000 0.46355   2.328965   6.214796   15.2  
100000.00000 1.80621   9.087513   25.160293  61.7 
200000.00000 7.19458   36.717890  99.726507       245      
500000.00000 48.89341  250.067906       630       1550      
1000000.00000 205.94797       1000       nan       nan      


==> sections/images/benchmark_fidelities_P100.csv <==
Npoints energy_distance softmin hausdorff sinkhorn sinkhorn_nocv
10.00000  0.00216   0.00393   0.00850   0.01993   0.05268  
20.00000  0.00243   0.00382   0.00783   0.02104   0.05885  
50.00000  0.00254   0.00418   0.00816   0.01963   0.05491  
100.00000 0.00242   0.00433   0.00903   0.02028   0.05702  
200.00000 0.00256   0.00398   0.00858   0.02133   0.05234  
500.00000 0.00257   0.00513   0.00890   0.02370   0.06296  
1000.00000 0.00293   0.00461   0.00986   0.02712   0.05525  
2000.00000 0.00298   0.00668   0.01249   0.03540   0.06789  
5000.00000 0.00433   0.00859   0.01808   0.04978   0.11382  
10000.00000 0.00578   0.01286   0.02720   0.07779   0.17311  
20000.00000 0.01121   0.02420   0.05321   0.14399   0.34524  
50000.00000 0.06035   0.12691   0.28100   0.68583   1.83377  
100000.00000 0.22821   0.48624   1.08056   2.61650   7.09499  
200000.00000 0.85117   1.81447   4.05097   9.75526   26.63380 
500000.00000 5.31028   11.39707  25.45929  61.26395  167.18908
1000000.00000 20.93405  44.82281  99.86877  240.15544 nan      


==> sections/images/epsilon_N10000_M10000.csv <==
epsilon em3 em5 em7
0.00100   0.22359   1.66163   3.33775  
0.00200   0.23576   1.01265   1.90501  
0.00400   0.21165   0.62536   1.10348  
0.00700   0.17123   0.44310   0.74536  
0.01000   0.15960   0.35367   0.59137  
0.02000   0.11980   0.25217   0.40845  
0.04000   0.13439   0.24043   0.35146  
0.07000   0.12141   0.22768   0.33542  
0.10000   0.13455   0.21378   0.32783  
0.20000   0.12129   0.21484   0.32783  
0.40000   0.13661   0.22803   0.32901  
0.70000   0.13496   0.23546   0.33865  
1.00000   0.13556   0.23445   0.46602  

